An Interpretable X-ray Style Transfer via Trainable Local Laplacian Filter

Radiologists have preferred visual impressions or 'styles' of X-ray images that are manually adjusted to their needs to support their diagnostic performance. In this work, we propose an automatic and interpretable X-ray style transfer by introducing a trainable version of the Local Laplacian Filter (LLF). From the shape of the LLF's optimized remap function, the characteristics of the style transfer can be inferred and reliability of the algorithm can be ensured. Moreover, we enable the LLF to capture complex X-ray style features by replacing the remap function with a Multi-Layer Perceptron (MLP) and adding a trainable normalization layer. We demonstrate the effectiveness of the proposed method by transforming unprocessed mammographic X-ray images into images that match the style of target mammograms and achieve a Structural Similarity Index (SSIM) of 0.94 compared to 0.82 of the baseline LLF style transfer method from Aubry et al.

==> images/remap/classical.csv <==
X,Y
-0.5,-0.60925364
-0.48989898,-0.6013234
-0.479798,-0.5933349
-0.46969697,-0.5852861
-0.45959595,-0.57717544
-0.44949496,-0.5690009
-0.43939394,-0.56076086
-0.42929292,-0.55245286
-0.41919193,-0.5440751
-0.4090909,-0.535625
-0.39898992,-0.5271003
-0.3888889,-0.51849836
-0.37878788,-0.50981647
-0.36868685,-0.5010517
-0.35858586,-0.49220112
-0.34848484,-0.4832612
-0.33838385,-0.4742286
-0.32828283,-0.46509942
-0.3181818,-0.4558697
-0.3080808,-0.44653505
-0.2979798,-0.4370909
-0.28787878,-0.42753196
-0.2777778,-0.41785303
-0.26767677,-0.40804788
-0.25757575,-0.39811027
-0.24747476,-0.388033
-0.23737374,-0.37780833
-0.22727272,-0.36742765
-0.21717173,-0.35688162
-0.20707071,-0.3461597
-0.19696969,-0.3352501
-0.1868687,-0.32413983
-0.17676768,-0.312814
-0.16666666,-0.30125576
-0.15656567,-0.289446
-0.14646465,-0.2773624
-0.13636363,-0.26497918
-0.12626263,-0.25226596
-0.116161615,-0.23918658
-0.106060594,-0.22569746
-0.095959604,-0.2117449
-0.08585858,-0.1972619
-0.07575756,-0.1821624
-0.06565657,-0.16633302
-0.055555552,-0.14961791
-0.045454532,-0.13179258
-0.03535354,-0.112510234
-0.025252521,-0.09117615
-0.015151501,-0.06657758
-0.00505051,-0.035092145
0.0050504804,0.035092056
0.015151501,0.066577554
0.025252521,0.09117615
0.03535354,0.112510204
0.04545456,0.1317926
0.055555582,0.14961791
0.06565654,0.16633296
0.07575756,0.1821624
0.08585858,0.19726193
0.095959604,0.2117449
0.106060624,0.22569752
0.116161644,0.23918664
0.1262626,0.25226593
0.13636363,0.26497918
0.14646465,0.2773624
0.15656567,0.289446
0.16666669,0.30125576
0.1767677,0.312814
0.18686867,0.32413983
0.19696969,0.33525014
0.20707071,0.3461597
0.21717173,0.35688162
0.22727275,0.3674277
0.23737371,0.37780833
0.24747473,0.38803303
0.25757575,0.39811027
0.26767677,0.4080479
0.2777778,0.417853
0.2878788,0.42753202
0.29797977,0.43709087
0.3080808,0.44653505
0.3181818,0.45586967
0.32828283,0.46509945
0.33838385,0.47422862
0.34848487,0.48326123
0.35858583,0.4922011
0.36868685,0.50105166
0.37878788,0.5098164
0.3888889,0.5184984
0.39898992,0.5271003
0.40909094,0.535625
0.4191919,0.544075
0.42929292,0.5524528
0.43939394,0.56076086
0.44949496,0.56900096
0.45959598,0.5771754
0.469697,0.58528614
0.47979796,0.5933349
0.48989898,0.60132337
0.5,0.60925364


==> images/remap/classical_offset.csv <==
X,Y
-0.5,-0.60925364
-0.48989898,-0.6013234
-0.479798,-0.5933349
-0.46969697,-0.5852861
-0.45959595,-0.57717544
-0.44949496,-0.5690009
-0.43939394,-0.56076086
-0.42929292,-0.55245286
-0.41919193,-0.5440751
-0.4090909,-0.535625
-0.39898992,-0.5271003
-0.3888889,-0.51849836
-0.37878788,-0.50981647
-0.36868685,-0.5010517
-0.35858586,-0.49220112
-0.34848484,-0.4832612
-0.33838385,-0.4742286
-0.32828283,-0.46509942
-0.3181818,-0.4558697
-0.3080808,-0.44653505
-0.2979798,-0.4370909
-0.28787878,-0.42753196
-0.2777778,-0.41785303
-0.26767677,-0.40804788
-0.25757575,-0.39811027
-0.24747476,-0.388033
-0.23737374,-0.37780833
-0.22727272,-0.36742765
-0.21717173,-0.35688162
-0.20707071,-0.3461597
-0.19696969,-0.3352501
-0.1868687,-0.32413983
-0.17676768,-0.312814
-0.16666666,-0.30125576
-0.15656567,-0.289446
-0.14646465,-0.2773624
-0.13636363,-0.26497918
-0.12626263,-0.25226596
-0.116161615,-0.23918658
-0.106060594,-0.22569746
-0.095959604,-0.2117449
-0.08585858,-0.1972619
-0.07575756,-0.1821624
-0.06565657,-0.16633302
-0.055555552,-0.14961791
-0.045454532,-0.13179258
-0.03535354,-0.112510234
-0.025252521,-0.09117615
-0.015151501,-0.06657758
-0.00505051,-0.035092145
0.0050504804,0.035092056
0.015151501,0.066577554
0.025252521,0.09117615
0.03535354,0.112510204
0.04545456,0.1317926
0.055555582,0.14961791
0.06565654,0.16633296
0.07575756,0.1821624
0.08585858,0.19726193
0.095959604,0.2117449
0.106060624,0.22569752
0.116161644,0.23918664
0.1262626,0.25226593
0.13636363,0.26497918
0.14646465,0.2773624
0.15656567,0.289446
0.16666669,0.30125576
0.1767677,0.312814
0.18686867,0.32413983
0.19696969,0.33525014
0.20707071,0.3461597
0.21717173,0.35688162
0.22727275,0.3674277
0.23737371,0.37780833
0.24747473,0.38803303
0.25757575,0.39811027
0.26767677,0.4080479
0.2777778,0.417853
0.2878788,0.42753202
0.29797977,0.43709087
0.3080808,0.44653505
0.3181818,0.45586967
0.32828283,0.46509945
0.33838385,0.47422862
0.34848487,0.48326123
0.35858583,0.4922011
0.36868685,0.50105166
0.37878788,0.5098164
0.3888889,0.5184984
0.39898992,0.5271003
0.40909094,0.535625
0.4191919,0.544075
0.42929292,0.5524528
0.43939394,0.56076086
0.44949496,0.56900096
0.45959598,0.5771754
0.469697,0.58528614
0.47979796,0.5933349
0.48989898,0.60132337
0.5,0.60925364


==> images/remap/gradient.csv <==
X,Y
-0.5,-1.484375
-0.4898989898989899,-1.4742739898989898
-0.4797979797979798,-1.46875
-0.4696969696969697,-1.46875
-0.4595959595959596,-1.4595959595959596
-0.4494949494949495,-1.453125
-0.4393939393939394,-1.453125
-0.4292929292929293,-1.4449179292929293
-0.41919191919191917,-1.4375
-0.40909090909090906,-1.4375
-0.398989898989899,-1.430239898989899
-0.3888888888888889,-1.421875
-0.3787878787878788,-1.421875
-0.3686868686868687,-1.4155618686868687
-0.35858585858585856,-1.40625
-0.3484848484848485,-1.40625
-0.33838383838383834,-1.4008838383838382
-0.3282828282828283,-1.3907828282828283
-0.3181818181818182,-1.3806818181818181
-0.30808080808080807,-1.370580808080808
-0.29797979797979796,-1.360479797979798
-0.28787878787878785,-1.3503787878787878
-0.2777777777777778,-1.3368055555555556
-0.2676767676767676,-1.3166035353535352
-0.25757575757575757,-1.3044507575757576
-0.24747474747474746,-1.2918244949494948
-0.23737373737373735,-1.2716224747474747
-0.22727272727272724,-1.2514204545454546
-0.21717171717171713,-1.2296401515151514
-0.20707070707070707,-1.199337121212121
-0.19696969696969696,-1.175189393939394
-0.18686868686868685,-1.1537247474747474
-0.17676767676767674,-1.113320707070707
-0.16666666666666663,-1.078125
-0.15656565656565652,-1.0478219696969695
-0.1464646464646464,-0.997948232323232
-0.13636363636363635,-0.9517045454545454
-0.12626262626262624,-0.911300505050505
-0.11616161616161613,-0.8620580808080807
-0.10606060606060602,-0.81155303030303
-0.09595959595959591,-0.7610479797979796
-0.0858585858585858,-0.7026515151515148
-0.07575757575757575,-0.6396780303030303
-0.06565656565656564,-0.5689709595959594
-0.055555555555555525,-0.4982638888888887
-0.045454545454545414,-0.4275568181818179
-0.035353535353535304,-0.3568497474747471
-0.025252525252525193,-0.27414772727272674
-0.015151515151515138,-0.18181818181818166
-0.0050505050505050275,-0.06060606060606033
0.005050505050505083,0.060606060606060996
0.015151515151515249,0.181818181818183
0.025252525252525304,0.27414772727272774
0.03535353535353536,0.3568497474747475
0.045454545454545525,0.4275568181818187
0.05555555555555558,0.49826388888888906
0.06565656565656575,0.5689709595959602
0.0757575757575758,0.6396780303030306
0.08585858585858586,0.7026515151515151
0.09595959595959602,0.7610479797979801
0.10606060606060608,0.8115530303030304
0.11616161616161624,0.8620580808080812
0.1262626262626263,0.9113005050505052
0.13636363636363646,0.9517045454545459
0.14646464646464652,0.9979482323232326
0.15656565656565657,1.0478219696969697
0.16666666666666674,1.0781250000000002
0.1767676767676768,1.1133207070707072
0.18686868686868696,1.1537247474747478
0.19696969696969702,1.175189393939394
0.20707070707070718,1.1993371212121215
0.21717171717171724,1.2296401515151518
0.2272727272727273,1.2514204545454546
0.23737373737373746,1.271622474747475
0.24747474747474751,1.291824494949495
0.2575757575757577,1.3044507575757578
0.26767676767676774,1.3166035353535355
0.2777777777777778,1.3368055555555556
0.28787878787878796,1.350378787878788
0.297979797979798,1.360479797979798
0.3080808080808082,1.3705808080808082
0.31818181818181823,1.3806818181818183
0.3282828282828284,1.3907828282828283
0.33838383838383845,1.4008838383838385
0.3484848484848485,1.40625
0.3585858585858587,1.40625
0.36868686868686873,1.4155618686868687
0.3787878787878789,1.421875
0.38888888888888895,1.421875
0.3989898989898991,1.4302398989898992
0.40909090909090917,1.4375
0.4191919191919192,1.4375
0.4292929292929294,1.4449179292929295
0.43939393939393945,1.453125
0.4494949494949496,1.453125
0.45959595959595967,1.4595959595959598
0.4696969696969697,1.46875
0.4797979797979799,1.46875
0.48989898989898994,1.47427398989899
0.5,1.484375


==> images/remap/mlp.csv <==
X,Y
-0.5,-1.7883424
-0.48989898,-1.7551311
-0.479798,-1.7219198
-0.46969697,-1.6887089
-0.45959595,-1.6554974
-0.44949496,-1.6222862
-0.43939394,-1.5890751
-0.42929292,-1.555864
-0.41919193,-1.5226527
-0.4090909,-1.4894415
-0.39898992,-1.4562305
-0.3888889,-1.423019
-0.37878788,-1.3898083
-0.36868685,-1.3565968
-0.35858586,-1.3233857
-0.34848484,-1.2901746
-0.33838385,-1.2569634
-0.32828283,-1.2237523
-0.3181818,-1.190541
-0.3080808,-1.1573298
-0.2979798,-1.1241187
-0.28787878,-1.0909075
-0.2777778,-1.059429
-0.26767677,-1.0302157
-0.25757575,-1.0010023
-0.24747476,-0.97178864
-0.23737374,-0.9425752
-0.22727272,-0.9133619
-0.21717173,-0.8841485
-0.20707071,-0.8549348
-0.19696969,-0.8257214
-0.1868687,-0.79650795
-0.17676768,-0.7672944
-0.16666666,-0.738081
-0.15656567,-0.70886767
-0.14646465,-0.679654
-0.13636363,-0.6504407
-0.12626263,-0.62122726
-0.116161615,-0.5920137
-0.106060594,-0.56280017
-0.095959604,-0.53358674
-0.08585858,-0.50437325
-0.07575756,-0.4751597
-0.06565657,-0.44594646
-0.055555552,-0.41673285
-0.045454532,-0.3875193
-0.03535354,-0.35830587
-0.025252521,-0.32891762
-0.015151501,-0.26306224
-0.00505051,-0.18642688
0.0050504804,-0.109791696
0.015151501,-0.07509875
0.025252521,-0.0591622
0.03535354,-0.043225467
0.04545456,-0.027288675
0.055555582,-0.011352003
0.06565654,0.004584551
0.07575756,0.020521343
0.08585858,0.036458075
0.095959604,0.052394748
0.106060624,0.06833142
0.116161644,0.08426815
0.1262626,0.100204825
0.13636363,0.11614156
0.14646465,0.13207829
0.15656567,0.1480149
0.16666669,0.16325045
0.1767677,0.17136931
0.18686867,0.17753989
0.19696969,0.18400031
0.20707071,0.1850608
0.21717173,0.18547988
0.22727275,0.18589896
0.23737371,0.18632305
0.24747473,0.18692279
0.25757575,0.18752253
0.26767677,0.18812233
0.2777778,0.18872213
0.2878788,0.18932188
0.29797977,0.18992162
0.3080808,0.19052142
0.3181818,0.19112122
0.32828283,0.19172096
0.33838385,0.1923207
0.34848487,0.19293547
0.35858583,0.19364494
0.36868685,0.19435441
0.37878788,0.19935745
0.3888889,0.2164529
0.39898992,0.23405963
0.40909094,0.25535977
0.4191919,0.27666008
0.42929292,0.2979604
0.43939394,0.31926072
0.44949496,0.34056103
0.45959598,0.36186135
0.469697,0.38316166
0.47979796,0.40446186
0.48989898,0.42576224
0.5,0.4470626


==> images/remap/mlp_offset.csv <==
X,Y
-0.5,-1.3818557
-0.48989898,-1.3579924
-0.479798,-1.3341296
-0.46969697,-1.3102665
-0.45959595,-1.2864037
-0.44949496,-1.2625403
-0.43939394,-1.2386773
-0.42929292,-1.2148144
-0.41919193,-1.1909516
-0.4090909,-1.1670885
-0.39898992,-1.1432254
-0.3888889,-1.1193964
-0.37878788,-1.0956914
-0.36868685,-1.0710874
-0.35858586,-1.0464838
-0.34848484,-1.0218799
-0.33838385,-0.997276
-0.32828283,-0.97267216
-0.3181818,-0.9480683
-0.3080808,-0.9234645
-0.2979798,-0.89886075
-0.28787878,-0.8742569
-0.2777778,-0.84966224
-0.26767677,-0.82507974
-0.25757575,-0.8004971
-0.24747476,-0.77591485
-0.23737374,-0.7513322
-0.22727272,-0.7267497
-0.21717173,-0.702167
-0.20707071,-0.6792136
-0.19696969,-0.66601795
-0.1868687,-0.65282255
-0.17676768,-0.63882345
-0.16666666,-0.62435216
-0.15656567,-0.60988075
-0.14646465,-0.59540933
-0.13636363,-0.5809379
-0.12626263,-0.5664666
-0.116161615,-0.55199534
-0.106060594,-0.53106683
-0.095959604,-0.50747246
-0.08585858,-0.48387796
-0.07575756,-0.46028358
-0.06565657,-0.43668926
-0.055555552,-0.41309488
-0.045454532,-0.38950056
-0.03535354,-0.36590624
-0.025252521,-0.34231168
-0.015151501,-0.2870221
-0.00505051,-0.21284145
0.0050504804,-0.13866073
0.015151501,-0.107750595
0.025252521,-0.089612365
0.03535354,-0.0714739
0.04545456,-0.053335667
0.055555582,-0.035197467
0.06565654,-0.017059267
0.07575756,0.0010790825
0.08585858,0.019217253
0.095959604,0.037355542
0.106060624,0.05549383
0.116161644,0.07363218
0.1262626,0.09177041
0.13636363,0.1099087
0.14646465,0.12804687
0.15656567,0.14618528
0.16666669,0.16432357
0.1767677,0.18200612
0.18686867,0.1995287
0.19696969,0.21705139
0.20707071,0.23457396
0.21717173,0.25209665
0.22727275,0.26889527
0.23737371,0.2855845
0.24747473,0.30227387
0.25757575,0.31920314
0.26767677,0.3363073
0.2777778,0.35357177
0.2878788,0.36913514
0.29797977,0.38088173
0.3080808,0.39178038
0.3181818,0.3990898
0.32828283,0.4017266
0.33838385,0.4032253
0.34848487,0.40366268
0.35858583,0.41461986
0.36868685,0.4294715
0.37878788,0.44652396
0.3888889,0.46937966
0.39898992,0.49223554
0.40909094,0.5150914
0.4191919,0.53794694
0.42929292,0.5608027
0.43939394,0.5836587
0.44949496,0.60651445
0.45959598,0.6293702
0.469697,0.652226
0.47979796,0.67508173
0.48989898,0.6979376
0.5,0.7207931


==> images/remap/pretrain.csv <==
X,Y
-0.5,-0.5156956
-0.48989898,-0.50763357
-0.479798,-0.4995717
-0.46969697,-0.4915097
-0.45959595,-0.48344776
-0.44949496,-0.47538584
-0.43939394,-0.46732384
-0.42929292,-0.45480967
-0.41919193,-0.44280678
-0.4090909,-0.43090388
-0.39898992,-0.419001
-0.3888889,-0.40709808
-0.37878788,-0.3946903
-0.36868685,-0.38224694
-0.35858586,-0.37181017
-0.34848484,-0.36168402
-0.33838385,-0.351558
-0.32828283,-0.34143183
-0.3181818,-0.3313057
-0.3080808,-0.32117963
-0.2979798,-0.31151906
-0.28787878,-0.302147
-0.2777778,-0.29277492
-0.26767677,-0.28340286
-0.25757575,-0.27403072
-0.24747476,-0.2610959
-0.23737374,-0.2477409
-0.22727272,-0.23439121
-0.21717173,-0.22119454
-0.20707071,-0.20799786
-0.19696969,-0.19479412
-0.1868687,-0.18313563
-0.17676768,-0.17538214
-0.16666666,-0.16935611
-0.15656567,-0.16569293
-0.14646465,-0.15801856
-0.13636363,-0.14557579
-0.12626263,-0.13451838
-0.116161615,-0.120110214
-0.106060594,-0.10002965
-0.095959604,-0.08544642
-0.08585858,-0.080847085
-0.07575756,-0.0708344
-0.06565657,-0.060548574
-0.055555552,-0.05082169
-0.045454532,-0.04413891
-0.03535354,-0.037456125
-0.025252521,-0.030202687
-0.015151501,-0.0226852
-0.00505051,-0.0152157545
0.0050504804,0.0152157545
0.015151501,0.02268517
0.025252521,0.030202687
0.03535354,0.037456155
0.04545456,0.04413891
0.055555582,0.05082172
0.06565654,0.060548544
0.07575756,0.0708344
0.08585858,0.080847085
0.095959604,0.08544642
0.106060624,0.10002971
0.116161644,0.12011027
0.1262626,0.13451833
0.13636363,0.14557576
0.14646465,0.15801859
0.15656567,0.16569293
0.16666669,0.16935611
0.1767677,0.1753822
0.18686867,0.18313563
0.19696969,0.19479412
0.20707071,0.20799786
0.21717173,0.2211945
0.22727275,0.23439121
0.23737371,0.24774086
0.24747473,0.26109588
0.25757575,0.2740307
0.26767677,0.28340286
0.2777778,0.29277492
0.2878788,0.30214703
0.29797977,0.31151903
0.3080808,0.32117963
0.3181818,0.33130574
0.32828283,0.34143186
0.33838385,0.35155797
0.34848487,0.36168408
0.35858583,0.3718102
0.36868685,0.38224697
0.37878788,0.39469028
0.3888889,0.40709805
0.39898992,0.41900098
0.40909094,0.4309039
0.4191919,0.44280672
0.42929292,0.45480967
0.43939394,0.46732384
0.44949496,0.47538584
0.45959598,0.4834478
0.469697,0.49150974
0.47979796,0.49957168
0.48989898,0.50763357
0.5,0.5156956

